Do LiDAR Language Models Really Understand Spatio-temporal Relationships?

Recent 4D LiDAR language models aim to reason about objects and their evolving spatial relationships. Yet, in our evaluation, always selecting the same option nearly matches the multiple-choice accuracy of two B4DL-derived configurations. We introduce LiDAR-Hallu, a geometry-referenced benchmark and diagnostic protocol with 10,000 questions across 150 nuScenes scenes. It covers object existence, ego-relative position, distance ordering, relative motion, and temporal localization, with explicit rules for selecting objects, comparing times, and determining reference answers. Our protocol combines fixed-answer and candidate-content controls, cross-scene pairs with identical prompts but opposite reference answers, and relation-specific recall. Analysis of 100,000 recorded responses reveals failures hidden by aggregate accuracy. Candidate duration alone makes temporal answers predictable without observing LiDAR. On paired questions, the models frequently give the same answer to scenes requiring opposite answers. Relation-specific analysis further shows that both configurations miss every positive lateral-motion case across all tested conditions. Temporal-shuffle contrastive decoding provides little net improvement, as repairs are largely offset by new errors and the main failures persist. These results show that evaluating spatio-temporal reasoning requires testing whether models distinguish the queried physical relationships, rather than relying on individual-answer accuracy alone. The source code, checkpoints, and data are released at https://github.com/Awesome4D/4DMLLM_Hallucination_Bench.

==> build_report.json <==
{
  "status": "PASS",
  "source_commit": "1258dbab2a6856b2751eeea3e0b20d6edbe1be8d",
  "source_materialization": "Checksum-verified source payload applied before build; source hashes below identify final materialized files.",
  "pdfinfo": "Creator:         TeX\nProducer:        pdfTeX-1.40.25\nCreationDate:    Tue Sep  8 21:09:54 2026 UTC\nModDate:         Tue Sep  8 21:09:54 2026 UTC\nCustom Metadata: yes\nMetadata Stream: no\nTagged:          no\nUserProperties:  no\nSuspects:        no\nForm:            none\nJavaScript:      no\nPages:           8\nEncrypted:       no\nPage size:       612 x 792 pts (letter)\nPage rot:        0\nFile size:       628950 bytes\nOptimized:       no\nPDF version:     1.5\n",
  "pdffonts": "name                                 type              encoding         emb sub uni object ID\n------------------------------------ ----------------- ---------------- --- --- --- ---------\nJUJXCS+NimbusRomNo9L-Regu            Type 1            Custom           yes yes yes      8  0\nOAIABY+NimbusRomNo9L-Medi            Type 1            Custom           yes yes yes      9  0\nQVCFWU+NimbusRomNo9L-MediItal        Type 1            Custom           yes yes yes     10  0\nBAAAAA+NotoSerif-Bold                TrueType          WinAnsi          yes yes yes     18  0\nCAAAAA+LiberationSans                TrueType          WinAnsi          yes yes yes     19  0\nDAAAAA+NotoSerif-Regular             TrueType          WinAnsi          yes yes yes     20  0\nEAAAAA+LiberationSans-Bold           TrueType          WinAnsi          yes yes yes     21  0\nIAHAON+NimbusRomNo9L-ReguItal        Type 1            Custom           yes yes yes     38  0\nRHJQAH+CMMI10                        Type 1            Builtin          yes yes yes     39  0\nHTMYBU+CMR10                         Type 1            Builtin          yes yes yes     40  0\nIEHHSE+CMR7                          Type 1            Builtin          yes yes yes     41  0\nYNLBPZ+CMMI7                         Type 1            Builtin          yes yes yes     42  0\nPMNIMP+CMSY7                         Type 1            Builtin          yes yes yes     43  0\nQXBMSD+CMSY10                        Type 1            Builtin          yes yes yes     44  0\nYMJKYS+NimbusMonL-Regu               Type 1            Custom           yes yes yes     48  0\nCDWHNU+CMBX10                        Type 1            Builtin          yes yes yes     49  0\nEVXLUQ+CMEX10                        Type 1            Builtin          yes yes yes     50  0\nBAAAAA+NotoSerif-Bold                TrueType          WinAnsi          yes yes yes     56  0\nCAAAAA+LiberationSans                TrueType          WinAnsi          yes yes yes     57  0\nDAAAAA+NotoSerif-Regular             TrueType          WinAnsi          yes yes yes     58  0\nEAAAAA+LiberationSans-Bold           TrueType          WinAnsi          yes yes yes     59  0\nTMHVPV+MSAM10                        Type 1            Builtin          yes yes yes     78  0\nFGDIFL+CMMI9                         Type 1            Builtin          yes yes yes     82  0\nGXAAKS+CMR9                          Type 1            Builtin          yes yes yes     83  0\nYIYAFA+CMSY9                         Type 1            Builtin          yes yes yes     87  0\nGCHWXV+CMMI8                         Type 1            Builtin          yes yes yes     88  0\nYRINIJ+CMR8                          Type 1            Builtin          yes yes yes     89  0\n",
  "pdf_sha256": "c70e3511a327105c1ad4b0c9dced7c1e8452a52a0d4f015d94f883bb588bd0ac",
  "source_sha256": {
    "figures/pipeline.tex": "04418a1f9f60e9a2de13f59173180247c269011e7f587279b6ad8b4a59383c2c",
    "figures/teaser.tex": "9060fc8c7f02521cde72495c99c473cc6b92c0eed4bde1d5e986e6117d1a96b8",
    "figures/temporal_case.tex": "a493f1ee6c2a2567a98e3acf257c6e3750729867a6356fe05b5adb03a6ab39ca",
    "ieeeconf.cls": "e87a273033bc901d404540589e5e0ec684070426d538d29a826263cb0593b902",
    "main.tex": "b9a0b7a1020c3d8fe8b5ee9a56c1ba6b7bb8dd5d5881de83be6c481299051b7c",
    "references.bib": "5fdc9e5a1456d74435d5503b2f0f09469148436daa054319094f281bf59fd16c",
    "sections/01_intro.tex": "8f19bea7a1731a4f5cbf40ad1771aa20f1e095841778cd3adfb2d083a7b1f554",
    "sections/02_related.tex": "7bbdda8ac9c11c88316669ecd73cb32a5703a6234f5b00bbe1c0b3a8ed08918c",
    "sections/03_benchmark.tex": "c618c4d88587d006f3e656f9b5a0e9e91d02ce09967af4a4d97d40356b15ce1c",
    "sections/04_protocol.tex": "8fe9ecfb575adfb722381620cbd411e7418b9f47090d134a2556a7eef6d1b233",
    "sections/05_experiments.tex": "2657506f75debca4090a0ea32b1cb5598e91cc2acf996154e6a9df58dce0e70b",
    "sections/06_discussion.tex": "6e6fa3fa3e45e4ef7279cb146984e3093d1677b4deecf2beddd27675530bddad",
    "tables/benchmark.tex": "dabbcb418e3fa1c9bd58f66d734285b90d0d9be3ef9a91cd90e599b3ba99ad7b",
    "tables/binary.tex": "d4b0ebb5c893c156cafb4ccc85a4f5819ef5046e84ba2f2e2cbc61e9b9ca4589",
    "tables/main_results.tex": "12c3134b16c4f34c5ba1041b450db68f7afe1eeffde76598e3ef6b3ed924e278",
    "tables/motion_predicates.tex": "98818ab0e97ee7c3eafb55caa1bb0ab95fc5a0cb3a8ed50726bdeef9260d0fae",
    "tables/paired.tex": "2bad6becc93e37cf24859a98da40b9729884c767333697414fbbd60ae877049e",
    "tables/prompt_matched.tex": "343faeea483297174e90328b291ca554d38598d0f19cb56c049e0416cdd9ef25"
  },
  "figure_asset_sha256": {
    "figures/editable/LiDAR_Hallu_Figures_Editable.pdf": "549e2f49a8603d06cfd756ab7a357983a50de5bcdb550d1d97ea3e66f0f970d7",
    "figures/editable/LiDAR_Hallu_Figures_Editable.pptx": "c613d27b68170e8e0f69b40b58a77cc97df5af3134d38620a8909b7dbd25a009",
    "figures/pipeline.pdf": "6a3d54369d2671f96833153a43f17c2bfe5257c04f9a294c80fb70522604ab61",
    "figures/teaser.pdf": "b951c3f3eef8c040570098e3e94e3e91d0305128728d3fffeb50416f19f1379d"
  },
  "editable_slide_report": {
    "slides": [
      {
        "index": 1,
        "name": "Teaser - editable",
        "objects": 1005,
        "text_objects": 26,
        "raster_pictures": 0
      },
      {
        "index": 2,
        "name": "Main method figure - editable",
        "objects": 649,
        "text_objects": 78,
        "raster_pictures": 0
      }
    ],
    "native_only_first_two": true,
    "original_sensor_data_used": false,
    "figure_crop_inches": [
      [
        0,
        0,
        20,
        8.78
      ],
      [
        0,
        0,
        20,
        11.16
      ]
    ]
  }
}


==> figures/editable/EDITABILITY_REPORT.json <==
{
  "slides": [
    {
      "index": 1,
      "name": "Teaser - editable",
      "objects": 1005,
      "text_objects": 26,
      "raster_pictures": 0
    },
    {
      "index": 2,
      "name": "Main method figure - editable",
      "objects": 649,
      "text_objects": 78,
      "raster_pictures": 0
    }
  ],
  "native_only_first_two": true,
  "original_sensor_data_used": false,
  "figure_crop_inches": [
    [
      0,
      0,
      20,
      8.78
    ],
    [
      0,
      0,
      20,
      11.16
    ]
  ]
}

